The MalSource Dataset: Quantifying Complexity and Code Reuse in Malware Development

During the last decades, the problem of malicious and unwanted software (malware) has surged in numbers and sophistication. Malware plays a key role in most of today's cyber attacks and has consolidated as a commodity in the underground economy. In this work, we analyze the evolution of malware from 1975 to date from a software engineering perspective. We analyze the source code of 456 samples from 428 unique families and obtain measures of their size, code quality, and estimates of the development costs (effort, time, and number of people). Our results suggest an exponential increment of nearly one order of magnitude per decade in aspects such as size and estimated effort, with code quality metrics similar to those of benign software.We also study the extent to which code reuse is present in our dataset. We detect a significant number of code clones across malware families and report which features and functionalities are more commonly shared. Overall, our results support claims about the increasing complexity of malware and its production progressively becoming an industry.

==> biographies/Caballero.txt <==
Juan Caballero is Deputy Director and Associate Research Professor at the IMDEA Software Institute in Madrid, Spain. His research addresses security issues in systems, software, and networks. One of his focus is the analysis of malware and cyberattacks. He received his Ph.D. in Electrical and Computer Engineering from Carnegie Mellon University, USA. His research regularly appears at top security venues and has won two best paper awards at the USENIX Security Symposium, one distinguished paper award at IMC, and the DIMVA Most Influential Paper 2009-2013 award. He is an Associate Editor for ACM Transactions on Privacy and Security (TOPS). He has been program chair or co-chair for ACSAC, DIMVA, DFRWS, and ESSOS. He has been in the technical committee of the top venues in computer security including IEEE S&P, ACM CCS, USENIX Security, NDSS, WWW, RAID, AsiaCCS, and DIMVA

==> biographies/Tapiador.txt <==
Juan Tapiador is Associate Professor in the Department of Computer Science at Universidad Carlos III de Madrid, Spain, where he leads the Computer Security Lab. Prior to joining UC3M, I worked at the University of York, UK. His research focuses on various security issues of systems, software and networks, including malware analysis, attack modeling, anomaly and intrusion detection. He is Associate Editor for Computers & Security (COSE) and has served in the technical committee of several venues in computer security, such as ACSAC, ACNS, DIMVA, ESORICS and AsiaCCS.
